Suzaku spectra of a Type II Supernova Remnant Kes 79

This paper reports results of a Suzaku observation of the supernova remnant (SNR) Kes 79 (G33.6+0.1). The X-ray spectrum is best fitted by a two-temperature model: a non-equilibrium ionization (NEI) plasma and a collisional ionization equilibrium (CIE) plasma. The NEI plasma is spatially confined within the inner radio shell with kT~0.8 keV, while the CIE plasma is found in more spatially extended regions associated with the outer radio shell with kT~0.2 keV and solar abundance. Therefore, the NEI plasma is attributable to the SN ejecta and the CIE plasma is forward shocked interstellar medium. In the NEI plasma, we discovered K-shell line of Al, Ar and Ca for the first time. The abundance pattern and estimated mass of the ejecta are consistent with the core-collapse supernova explosion of a ~30-40 solar mass progenitor star. An Fe line with center energy of ~6.4 keV is also found in the southeast (SE) portion of the SNR, a close peripheral region around dense molecular clouds. One possibility is that the line is associated with the ejecta. However, the centroid energy of ~6.4 keV and the spatial distribution of enhancement near the SE peripheral do not favor this scenario. Since the ~6.4 keV emitting region coincides to the molecular clouds, we propose another possibility that the Fe line is due to K-shell ionization of neutral Fe by the interaction of locally accelerated protons (LECRp) with the surrounding molecular cloud. Both these possibilities, heated ejecta or LECRp origin, are discussed based on the observational facts.

==> 00README.txt <==
nohypertex
